Logion: Machine Learning for Greek Philology

This paper presents machine-learning methods to address various problems in Greek philology. After training a BERT model on the largest premodern Greek dataset used for this purpose to date, we identify and correct previously undetected errors made by scribes in the process of textual transmission, in what is, to our knowledge, the first successful identification of such errors via machine learning. Additionally, we demonstrate the model's capacity to fill gaps caused by material deterioration of premodern manuscripts and compare the model's performance to that of a domain expert. We find that best performance is achieved when the domain expert is provided with model suggestions for inspiration. With such human-computer collaborations in mind, we explore the model's interpretability and find that certain attention heads appear to encode select grammatical features of premodern Greek.

==> Logion - Machine Learning for Greek Philology/acl2023.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Remove the "review" option to generate the final version.
\usepackage[review]{ACL2023}
\usepackage{color,soul}
\usepackage{graphicx}
% Standard package includes
\usepackage{times}
\usepackage{latexsym}
\usepackage{amsmath}
\usepackage{mathrsfs}
\usepackage{amsfonts}
\setcitestyle{square}
\usepackage{bbm}

%\usepackage[greek,english]{babel}
\usepackage{textgreek}
%\usepackage{cmbright}

% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out.
% However, it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}

% This is also not strictly necessary, and may be commented out.
% However, it will improve the aesthetics of text in
% the typewriter font.
\usepackage{inconsolata}
\usepackage[greek.polutoniko, english]{babel}
\usepackage{blindtext}


\DeclareMathOperator*{\argmin}{\arg\!\min}
\DeclareMathOperator*{\argmax}{\arg\!\max}


% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Machine-learning based discovery of human errors in transmission of pre-modern classics}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a seperate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\}

\begin{document}
\maketitle
\begin{abstract}
\hl{
This paper proposes the use of machine learning to discover human errors, called corruptions, in the transmission of pre-modern classics. Harnessing the largest ancient Greek corpus used for this purpose to date, we train an ancient Greek BERT model and propose a novel scheme for the discovery of corruptions based on the statistical likelihood of visually similar words. The model has drawn attention to real corruptions which are previously undiscovered and demonstrates high accuracy at finding corruptions which are generated artificially. We also demonstrate that this model significantly aids expert performance in textual gap-filling tasks. With such future human-machine collaborations in mind, we provide a preliminary interpretability study, demonstrating certain attention-heads of the model which appear to encode select grammatical features of ancient Greek.
}
\end{abstract}

%Note: Questions for Barbara:
% 1. How to explain where the data comes from
% 2. How to explain Johannes's level of expertise with Psellos

\section{Introduction}

Over thousands of years of maintaining and restoring ancient writings, human errors accumulate, resulting in textual corruptions. These corruptions can result from scribes producing copies of ancient manuscripts, scholars developing printed editions from these manuscripts, or machines digitizing these printed editions. 

Many well-known ancient texts have benefited from generations of philological scrutiny, but the majority has not received the same attention, and therefore may be laden with undetected corruptions.\footnote{\hl{(Charlie:) Consider inserting something like ``To make matters worse, lesser-known ancient texts may have only one surviving manuscript, in which case it is not sufficient to simply hunt for the inconsistencies between manuscripts.'' But is this even true?}} Traditionally, domain experts catch corruptions through extremely careful reading and re-examination. However, given the vastness of the unscrutinized corpora and the relative scarcity of philological experts, it may be quite difficult to catch all corruptions through manual examination alone.\footnote{Clunky}

To take advantage of the increased digitization of classical texts, we propose machine-learning based solutions for the discovery of corruptions. Since finding corruptions by hand is such an intensive task, we propose algorithms which shortlist sets of possible corruptions for domain experts to review.\footnote{Consider inserting: ``We emphasize that recommendations made by the algorithm must be assessed by domain experts to be valid.''}

In fact, machine learning and contextual language models in particular are already well-poised to aid philologists. For centuries, philologists have proposed emendations based on the statistical likelihoods of certain words existing in given contexts, a task which aligns well with the training objectives of contextual language models.

We emphasize, however, that advanced philological expertise is essential to the process of corruption detection with machine learning methods. \cite{graziosi} reports machine-detected corruptions which can be validated with close philological attention. In this work, we now present corruption detection as a task suitable for contextual language models, and describe and study the algorithms which aided in producing the results of \cite{graziosi}. 


\subsection{Structure of the paper}
In section 2, we outline the training procedure for a BERT which we leverage for different tasks in sections 3, 4, and 5. To our knowledge, this model is trained on more data than any previous ancient Greek language model.

In section 3, we state the problem of corruption detection and outline the approach which was used in \cite{graziosi} to discover previously undetected corruptions in the work of Michael Psellus. To validate the algorithm, we randomly generate artificial corruptions and study the algorithm's effectiveness at discovering them.

In section 4, we randomly generate artificial gaps (lacunae), and compare the suggestions of a domain expert to those produced by the model. We find that gaps are filled with the highest accuracy when the domain expert is able to use the model's suggestions to inform their own, motivating future human-model collaborations in lacunae filling.

With such collaborations in mind, section 5 presents a preliminary study on the BERT model's interpretability, analyzing specific attention heads which appear to encode select grammatical features of ancient Greek.

\subsection{Training procedure}
Our model builds on the one previously described by \cite{graziosi}. To increase the amount of training data available, 
\hl{[insert Barbara explanation]}. We divided the new data into a 90-10 train-test split, and trained the BERT model using two NVIDIA A100 GPUs for 200 epochs until validation loss stabilized. To prepare the tokenized input, we maximized the number of punctuation-separated text in each input, up to the limit of 512 input tokens. We use a batch size of 16 and a mask ratio of 0.15.

We trained our model twice, once with random initialization and once with pre-trained weights from our previous model, which was a fine-tuning of Singh et al.'s Ancient Greek BERT \cite{singh}. Both times, we used Singh et al.'s tokenizer which was optimized for Modern Greek sub-words, since they themselves fine-tuned a Modern Greek BERT. We found that both trainings quickly converged to the same validation loss, indicating that there is limited value from the Modern Greek pre-training. Therefore, a future model may also be more effective with a tokenizer optimized for Ancient Greek.


\section{Corruption detection}\label{sec:corruptions}
\hl{[Todo: some explanation here of corruption detection from a philological angle. this stuff might all be unnecessary. Also, I think Johannes can write it much better than me, so we can leave it possibly. I just would like to sort of describe, for computer scientists, what corruption detection is here.]}

A corruption in an author's works is a deviation from the original text written by the author. As manuscripts are passed down and re-copied over millennia, it can be challenging to determine the author's original intent. However, the field of classics strives to preserve and restore these texts via philological attention and argumentation. Our aim is to use contextual language models to identify potential corruptions within a text corpus which can be reviewed by domain experts. A "shortlist" of this type can vastly reduce the work of manually scouring texts for corruptions. 

\subsection{Algorithm description}
We propose a two-stage algorithm for the discovery of corruptions. In the first stage, we learn a contextual language model which is a fine-tuning of BERT. Given a sequence of tokens $w_1,\hdots,w_n$, consider a single token $w_i$ and denote the surrounding context by $w_{-i} = (w_1,\hdots,w_{i-1},w_{i+1},\hdots,w_n)$. The contextual language model learns the distribution
\[
p(w|w_{-i})
\]
for all tokens $w$. For inference on multiple unknown tokens, we extend $p$ to a distribution via beam search, as described in \autoref{sec:gaps}.

In the second stage, we apply existing statistical theory---particular Bayes factor analysis---to the learned distribution $p$ in order to determine tokens which are most likely to have been corrupted.

\subsection{Shortlist generation}
Given a corpus, the goal is to generate \textbf{flags}–--words which are particularly likely to be corrupt–--which constitute the shortlist given to domain experts. A word is flagged if it satisfies certain conditions\footnote{See \autoref{subsubsec:likelihood}.} derived from the metrics we define below:

\subsubsection{Metrics}\label{subsubsec:Metrics}
We propose three initial metrics for flagging suspicious words; however, models based on additional metrics, or indeed non-parametric models, may achieve higher accuracy at corruption detection, although we remark that the metrics presented here have the benefit of being interpretable.
\begin{enumerate}
    \item Given a word $w_i$ with context $w_{-i}$, the model's \textbf{chance} at word $i$ is defined as
    \[
    p(w_i|w_{-i})
    \]
    that is, the probability that the word exists in its given context, as determined by the model.
    \item The model's \textbf{confidence} at word $i$ is defined as
    \[
    \max_{w\text{ a word}} p(w|w_{-i})
    \]
    that is, the probability that the model's top suggested word exists in the given context around position $i$.
    \item The model's \textbf{scribal distance} at token $i$ is defined as
    \[
    d\left(w_i, \quad\argmax_{w\text{ a word}} p(w|w_{-i})\right)
    \]
    where $d(x,y)$ denotes a modified Levenshtein distance between strings $x$ and $y$, with consideration given to graphical mistakes that scribes are likely to make.
\end{enumerate}
These metrics are certainly not the only ones that would lead a human philologist to consider a certain word suspicious, but they serve for now as a useful tool, as evidenced by \cite{graziosi}. We leave the discovery of other useful metrics, as well as non-parametric models for discovering suspicious words, as an area for further work.

\subsubsection{Rare words}
While low chance might be the most intuitive determiner of corruptions, we find that the other two metrics are crucial in avoiding false positives. To understand why, consider an especially rare word.\footnote{In philology, the instances of words which appear only once in a given work are well-tracked, and are known as \textit{hapax legomena.}} Such a word will be awarded very low chance, and therefore could be deemed a corruption if chance were the only metric considered.

In practice, a word is especially likely to be a corruption if it is visually, semantically, or phonetically similar to some other word. By flagging words which have low scribal distance to some other word which has high confidence, we improve the accuracy of detecting true corruptions from using chance alone, demonstrated in \autoref{subsubsec:Ablation}.

\subsubsection{Combining metrics}\label{subsubsec:likelihood}
Depending on the application of interest, one can combine the metrics in various ways to generate corruption flags. In general, we find that ranking flagged words by likelihood of corruption is more convenient for domain experts than binary classification of words as corrupt or not; in what follows, we present choices of ranking schemes that appear to be effective at finding either real or artificial corruptions.

\begin{center}\bf
Likelihood ratio rankings
\end{center}
Perhaps the approach most well-supported by existing theory involves the classical \textbf{likelihood ratio}. For this scheme, for each word we use as a measure of the likelihood of corruption the quantity
\begin{equation}\label{eqn:chanceconfidenceratio}
    \frac{\textbf{chance}}{\textbf{confidence}}\quad\quad \bigg|\quad\quad \textbf{distance} \leq k 
\end{equation}
where the right-hand side indicates that the distributions $p(\bullet|w_{-i})$ used to compute chance and confidence should be further conditioned on the event that $d(\bullet, w_i)\leq k$, for some fixed $k$. In effect, this restricts the suggestions to those with scribal distance at most $k$ from $w_i$.

In fact, (\ref{eqn:chanceconfidenceratio}) is completely equivalent to Bayes factor analysis with the prior that corruptions of a given word $w_i$ occur uniformly over the ball
\[
\mathcal{W}_k(w_i) = \{w : d(w, w_i) \leq k\}
\]
of scribal distance radius $k$ around $w_i$. In other words, the prior states that scribes do not make errors of scribal distance more than $k$, and that among the possible errors of scribal distance at most $k$, none is more likely than any other.

To see this, observe that (\ref{eqn:chanceconfidenceratio}) is equal to
\begin{align}
    &\frac{p(w_i|w_{-i}, d(w_i,w_i)\leq k)}{\max\limits_{w\in\mathcal{W}_\infty} p(w|w_{-i},  d(w,w_i)\leq k)}\\
    &= \frac{p(w_i|w_{-i})}{\max\limits_{w\in\mathcal{W}_k} p(w|w_{-i})} \\
    & = \frac{\quad\quad p(w_{-i} | w_i)\, p(w_i)}{\max\limits_{w\in\mathcal{W}_k}p(w_{-i} | w)\, p(w)} \\
    &= \frac{\quad\quad p(w_{-i} | w_i)}{\max\limits_{w\in\mathcal{W}_k}p(w_{-i} | w)} \label{eqn:bayesfactor}
\end{align}
where the last equality follows from the assumption that the prior $p(w)$ is uniform on $\mathcal{W}_k$.

As seen in the Bayes factor displayed in \autoref{eqn:bayesfactor}, this viewpoint amounts to treating the ground truth word at position $i$ as an unknown parameter, the value of which determines the conditional distribution $p(w_{-i}|\bullet)$ of the surrounding words. In this case---again with the assumption that scribes only make errors of scribal distance at most $k$---we can formulate corruption detection as the hypothesis testing problem
\begin{align*}
    H_0 \quad&:\quad \text{The word $w_i$ is correct as written.} \\
    H_1 \quad&:\quad \text{The true word has been corrupted } \\
    &\quad\quad \text{and lies in $\mathcal{W}_k\setminus\{w_i\}$}
\end{align*}
\autoref{eqn:bayesfactor} provides a natural interpretation of (\ref{eqn:chanceconfidenceratio}) as a likelihood ratio, and enables formal hypothesis testing via the likelihood ratio test.

The likelihood ratio is theoretically sound and empirically useful. The context $w_i$ consists of up to 512 tokens which depend (albeit weakly) on $w$ via $p(w_{-i}|w)$. Given the large number of samples, one can apply Wilk's theorem to conclude that
\[
-2\log\left(\frac{\textbf{chance}}{\textbf{confidence}}\,\, \bigg|\,\, \textbf{distance} \leq k\right) \quad\approx\quad \chi^2
\]
under $H_0$.

In \autoref{subsec:artificial}, we generate artificial corruptions of scribal distance 1 in paragraphs of average length 203 words, and demonstrate that the true corruption ranks 1st in inverse likelihood ratio 90.5\% of the time and ranks in the top 10 by inverse likelihood ratio 99.8\% of the time.

\begin{center}
\bf
Thresholding
\end{center}
In some applications, thresholding for each metric individually can provide more flexibility. In \cite{graziosi}, the results were generated by thresholding for confidence at least 50\%, scribal distance at most 3, and ranking the remaining words in order of increasing chance. In the notation of (\ref{eqn:chanceconfidenceratio}), this scheme ranks words using the quantity
\begin{equation*}%\label{eqn:chanceconfidenceratio}
    \textbf{chance}\quad\quad \bigg|\quad\quad {\textbf{distance} \leq 3 \atop \textbf{confidence} \geq 1/2 }
\end{equation*}
A selection of flags resulting from this scheme are shown in \autoref{subsec:novel}. The choice of a 50\% threshold for confidence is convenient because it respects the property that, among words which pass the threshold, the model's top suggestion is the same before and after thresholding for scribal distance.

The thresholds determine the precision and recall of the model when it is used to predict corrupted words. For applications where one wishes to find a list of strong candidates for corrupted words (i.e high precision is desirable), one can set the confidence threshold to be high (e.g. 90\%) and the chance and scribal distance thresholds to be low (e.g. $10^{-6}$ and 2, respectively). For applications in which one wishes to find nearly all the corrupted words and can tolerate sifting through weaker candidates (i.e. high recall is desirable), one can set the confidence threshold to be low (e.g. 50\%) and the chance and scribal distance thresholds to be high (e.g. $10^{-4}$ and 4, respectively).\footnote{\hl{Todo: too verbose?}}

\begin{center}
\bf
Learning preferences of domain experts
\end{center}
As domain experts continue to evaluate these reports and provide feedback on the quality of flags, it will become possible to learn the most efficient presentation of flags for domain experts.  \footnote{Because we can only generate artificial corruptions to the extent that we can design rules for them, and the distribution of errors which scribes make is not well-known, we believe that continual feedback from domain experts on real corruptions will be necessary for improvement of the algorithm.}


\subsection{Novel philological results derived from algorithm output}\label{subsec:novel}
In this section, we show some of the published (/peer reviewed) changes to the works of Michael Psellos which are derived from algorithm output.
\hl{Todo: any thoughts on which examples we should present here?}

\subsection{Effectiveness on artificial corruptions}\label{subsec:artificial}
In this section, we study the effectiveness of the corruption detection algorithm at discovering artificially generated corruptions.
\subsubsection{Artificially generated corruptions}
Artificial generation of corruptions is made more difficult by the fact that copying errors made by scribes do not follow a well-known distribution. Such errors are often dependent on the individual scribe, and it is very difficult to make rules for these sorts of errors.\footnote{\hl{Todo: cite?}}

We simulate scribal errors in the following way: within every paragraph, we attempt to replace a randomly chosen character by another random character such that the modified word is in the dictionary of words used by author at least 10 times. If the modified word is not in such a dictionary of frequently used words, we continue choosing random characters until it is. This process ensures that a simple dictionary check could not catch the errors we generate.

\subsubsection{Results}
Within every paragraph, we rank words by the likelihood ratio (chance / confidence, restricted to scribal distance at most 1) described in \autoref{subsubsec:likelihood} with $k=1$. Out of 615 randomly generated instance, the true corruption ranked first 556 times, yielding a 90.5\% top-1 accuracy. The results are summarized in \autoref{tab:artificial}.

\begin{table}[]
    \centering
    \begin{tabular}{c||c|c}
    \hline
        Accuracy & Confidence/chance ratio & Chance alone \\
        \hline
        Top-1 & 90.5\% & 57.6\% \\
        Top-5 & 99.0\% & 84.0\% \\
        Top-10 & 99.8\%  & 89.3\% \\
    \hline
    \end{tabular}
    \caption{Accuracy at detecting a single true corruption out of 300 words according to different schemes of combining metrics}
    \label{tab:artificial}
\end{table}

\subsubsection{Ablation study}\label{subsubsec:Ablation}
To demonstrate that consideration of confidence and scribal distance improves accuracy, here we show the results of a modified algorithm in which words flagged for corruption are ranked by chance alone.

\begin{figure}
    \centering
    \includegraphics[width=0.4\textwidth]{ranks.png}
    \caption{Ranking of corrupted words and tokens by chance alone.\hl{Todo: make this plot much better.}}
    \label{fig:ablation}
\end{figure}

\autoref{fig:ablation} shows the distribution of artificially corrupted words when ranked by chance within a given input paragraph. The distribution heavily skews to toward low chance: more than 90\% of corrupted words lie in the bottom 5\% of words when ranked by chance. A Kolmogorogov-Smirnov test concludes that corrupted tokens are not evenly distributed by chance with $p<0.0001$.

But only in 57.6\% of cases is the least likely word by chance actually corrupted. Therefore, we conclude that ranking words by chance is an effective method for compiling a list of all corruptions of the type we artificially generate here, although it is not as precise at determining the location of a single corruption as the ranking by likelihood ratio is.

\subsection{Section conclusion}
It is worth noting that the methods we have proposed so far of combining metrics are not very sophisticated. In the future, we expect that even slightly more sophisticated methods (such as regressions accounting for more metrics), and still more non-parametric and end-to-end methods, will vastly outperform what is shown here.

Besides being a proof of concept for automated corruption detection, the simple metrics presented here have the benefit of interpretability, which is of utmost importance to domain experts tasked with upholding the readability of these ancient texts. In section \autoref{sec:attention}, we provide a preliminary study toward understanding the function of the components of the ancient Greek BERT.

\section{Gap filling}\label{sec:gaps}
\subsection{Background}
Many ancient Greek manuscripts have undergone physical damage over time, leading to the presence of "lacunae" or gaps in the text. Scholars can often use multiple surviving manuscripts of the same text to cross-reference and restore the missing parts of a text; however, in cases of a single surviving manuscript, scholars have relied on contextual data such as linguistic intuition, analysis of related texts, and statistical patterns to fill lacunae. For example, in the case of Psellus, one might check the works of his literary influences for textual parallels or perform a TLG proximity search for lemma forms (e.g., does Psellus typically use \textgreek{πρός} with forms of \textgreek{νεύω}?). 
\subsection{Related work}
Previous research has investigated methods for predicting spans of text in ancient corpora. Bamman and Burns train a BERT model on a large corpus of Latin text and evaluate its accuracy for text in-filling; notably, they only mask single tokens, rather than spans of characters or multiple tokens, which allows them to make direct use of BERT's MLM objective.\cite{burns} However, in practice, there is no way of knowing how many tokens comprise a span of missing text, even if the number of missing characters is known. 

Other authors have proposed gap-filling models sensitive to gap sizes. Assael et al. develop Pythia-Word a character-level seq2seq approach utilizing both character and word representations for recovering missing characters in Greek inscriptions via character-level beam search. \cite{assael_pythia}  Shen, Quach et al.'s Blank Language Model generates sequences by dynamically creating and filling gaps, selecting a gap, predicting a word, and filling the gap while potentially creating new gaps.\cite{shen} 

Most recently, Assael et al. have created Ithaca, a language model that builds upon its predecessor Pythia \cite{assael_ithaca}. Input text is encoded as sequences of character, word, and position embeddings, which are passed through a transformer architecture with three task heads, specifically designed for region attribution, chronological attribution and text restoration tasks. Min et al., too, use a non-parametric distribution over phrases in a reference corpus to predict an arbitrary number of tokens in a masked span instead of a softmax over a fixed vocabulary.
\hl{(probably adjust related work to focus more on assisting experts, and note how we do this differently from Ithaca)}
\subsection{Gap filling for manuscript lacunae}
Although span prediction remains an open problem, we find that contextual language models are already capable of improving the workflow of domain experts as they assess lacunae in manuscripts and suggest their own emendations. In what follows, we describe our procedure for in-filling a desired number of missing characters from an input text.
\subsubsection{Model setup}\label{subsubsec:Gap filling for manuscript lacunae}
If we begin with the assumption that we know the number of missing tokens that comprise the gap in the text, we can simply use an iterative beam-search heuristic over the masks to generate predictions. However, feeding the BERT model an input with many consecutive masked tokens does not align well with its training. For example, with ${15\%}$ of input tokens masked, the chance of any five consecutive tokens being masked is of order $10^{-5}$.% ${0.15^{5} \approx 7.6 \times 10^{-5}}$. 

To mitigate this discrepancy between training and beam search, we fine-tune the original BERT model to handle specific lengths of consecutive masked tokens by training four new models for sequences of $2$, $3$, $4$, and $5$ masked tokens. The appropriate model is used for inferences in beam search based on the number of consecutive masked tokens in the input, with the $5$-mask model used for inputs with $\geq{5}$ consecutive masked tokens. 


 Now, during inference we must remove the assumption that we know that number of missing tokens in a gap. However, the number of missing characters can be deduced by physical gap sizes. Consider an input text which contains a gap introduced to some ground-truth. Let ${S_n}$ be the set of all possible spans of $n$ characters. Let $toks(s)$ denote the number of tokens that make up the span of characters $s$, and let $gap\_toks$ denote the number of tokens that make up the ground-truth text which is covered by the gap (a quantity which is unknown during inference).
\\
\\
\scalebox{0.85}{
\begin{tabular}{|c|c|}
\hline
Ground-truth & \textgreek{Οὐκ οἶδα πότερον} \\
\hline
Tokenized & [\textgreek{ουκ, οι, }\#\#\textgreek{δα, ποτε, }\#\#\textgreek{ρον}] \\
\hline
Corrupted & \textgreek{Οὐκ} ???? \textgreek{πότερον} \\
\hline
\end{tabular}
}
$$gap\_toks = 2$$

For a gap of $n$ characters, we would like to find the span $s^*$ where
    \[
    s^* = argmax_{s\in S_n} [p(s)p(toks(s) = gap\_toks)]
    \]

By performing beam-searches for all potential numbers of masked tokens (which must be strictly $<=n$, but in practice, we perform beam searches with the number of masked tokens in range $[1, n//2 + 2]$), we estimate $p(s)$ over a subset of $S_n$.


Since it is not possible to know the number of missing tokens in a gap given the number of missing characters, to estimate $p(toks(s) = gap\_toks)$ we train a FFNN using the number of characters in the gap and the top ten probabilities from the $(n//2 + 2)$ beam searches as input. The input dimension is $78$, created by flattening and concatenating a probability matrix of dimension $(7 \times 10)$ with a one-hot vector encoding of the number of characters. The network has one hidden layer and is trained using cross-entropy loss with $7$ output nodes representing potential values of $gap\_toks$. 

Training data was generated by randomly masking consecutive whole words in the Psellus training set until the number of masked characters, chosen randomly between 3 and 10, is exceeded. We do not count punctuation towards character count, although some gaps contain punctuation; e.g. "\textgreek{ἑστηκότα· αἵ}" is a 10-character gap. With each artificially masked span $s$, we generate the top ten probabilities of each beam search and use $toks(s)$ as the training label.

The resulting FFNN outputs a probability distribution for $p(toks(s)=gap\_toks)$, for $gap\_toks \in [1,7]$. Thus, to make predictions for a given gap length $n$ in practice, we can perform $(n//2 + 2)$ beam searches, generate a probability distribution for $toks(s)$, and return the spans with the highest values $[p(s)p(toks(s) = gap\_toks)]$ which happen to be length $n$.

\subsection{Experiments}
 We compare the accuracy of our model in filling gaps to that of a domain expert. \hl{[insert explanation of Johannes expertise]} We created gaps in the Psellus validation set by randomly masking spans of consecutive whole words of varying lengths (3-10 characters) and selected 6 examples for each length (48 total).

 Each example has, on average, over 200 words, providing surrounding context to the domain expert. The expert was provided with the title of each example's source and given searchable access to the entire corpus of Greek literature (excluding the source of the example) to aid in their predictions.

 For each of the 48 gaps, the expert made an "expert pre-peek" prediction and then was shown the model's top ten predictions for the same gap along with their probabilities. They were then given the opportunity to revise their prediction or keep their original one, resulting in an "expert post-peek" prediction. In total, the expert spent 7 hours filling the 48 gaps. We consider a prediction correct only if it exactly matches the ground-truth.
 
 \subsubsection{Results \& Discussion}
    \begin{center}
    \begin{tabular}{c|c}
          & Accuracy\\ \hline
        Model (top-1) & 58.3\% \\
        Expert pre-peek & 64.6\% \\
        Model (top-2) & 70.8\% \\
        Expert post-peek & 75.0\% \\
        Model (top-10) & 85.4\% \\
    \end{tabular} 
    \end{center} \\

The results show that the expert's initial predictions were more accurate than the model's top choice. However, the model's accuracy improves greatly when given multiple options, and the expert was able to use these options to improve their own predictions even further.

Previous research (Assael et al.) has demonstrated that language models can enhance the accuracy of graduate students in filling gaps of 1-10 characters in epigraphic texts. Our study evaluates the utility of LMs in assisting domain experts in filling whole-word gaps in a varied literary corpus, with significantly less repetitive and formulaic language compared to inscriptions. The results suggest that even top philologists with extensive familiarity with a specific author and corpus can greatly benefit from using a language model for filling lacunae.
    

\section{Interpretability}\label{sec:attention}
In this section, we provide a preliminary study of the attention weights within the layers of the ancient Greek BERT and find that certain layers, when interpreted as classifiers, function surprisingly well at select grammatical tasks in ancient Greek.

\subsection{Background and literature review}
Tranformers such as BERT have been found to perform remarkably well at many language-based tasks, but it is not exactly clear what enables them to do so. Instead of processing linguistic information in a single, well-understood step, transformers process information through a sequence of stacked attention-heads \cite{BERT}, model components which are not obviously interpretable.

In \cite{englishattention}, it was proposed that some attention-heads of BERT appear to perform surprisingly well when treated as no-training-required classifiers of certain grammatical tasks in English. This has motivated similar studies in several modern languages besides English \cite{italianattention} \cite{languageattention2}.

In this section, we attempt to replicate these results for our ancient Greek BERT model.

\subsubsection{Background: attention}

Roughly speaking, attention-heads are a mechanism for each layer to quantify the extent to which each output token depends on each input token when the input is being processed. For a complete explanation of attention, we defer the reader to \cite{attention}. For our purposes, we only note that BERT contains 12 attention-heads per layer, and 12 layers, for a total of 144 attention-heads.

Given some input sequence, each attention-head computes a set of \textbf{attention weights} dependent on the input sequence, denoted $ \alpha_{ij}$, with one for every input token $i$ and output token $j$. Attention weights lie in the interval $[0,1]$, and attention from each token sums to 1 over the output tokens. Each attention-head produces its output by summing value vectors $v_i$---linear transformations of the input---weighted by attention:
\begin{equation}\label{eqn:lincomb}
    o_i = \sum_{j=1}^n \alpha_{ij} v_j
\end{equation}
Given a specified input sequence and attention-head, we will say that token $i$ \textbf{attends most} to token $j$ if
\[
j = \argmax_{j'} \alpha_{ij'}
\]
Following \cite{englishattention}, we may extend this definition to words which are split-up by tokens in the following way: for attention from a split-up word, we average attention weights, and for attention to a split-up word, we sum attention weights. As the authors of \cite{englishattention} note, these transformations preserve the property that the attention from each word sums to 1.

The authors of \cite{englishattention} observe that for specific attention-heads in BERT and specific dependency relations in English, the dependency of word $i$ on word $j$ is correlated with word $i$ having attending most to word $j$.

\subsection{A case study: the \textgreek{μεν/δε} head}
In this section, we study the behavior of an attention-head that appears to learn the classic \textgreek{μεν..., δε...} grammatical construction in ancient Greek. For broader analysis of the extent to which other dependency relations in ancient Greek are captured by attention-heads, see \autoref{subsec:dependency}.

Many students of ancient Greek will be familiar with the \textgreek{μεν..., δε...} grammatical construction. \textgreek{μεν} and \textgreek{δε} are grammatically classified as particles and are considered notoriously difficult to translate into English. This construction is commonly understood as "on the one hand... (\textgreek{μεν}), on the other hand... (\textgreek{δε})".

The word \textgreek{μεν} is used to introduce a first clause, while the word \textgreek{δε} often answers the \textgreek{μεν} by introducing a secondary clause. The clauses are usually in a parallel construction, meaning they have the same grammatical structure.

Typically, \textgreek{μεν} is followed by a subsequent clause that answers it using \textgreek{δε}. However, in some cases, \textgreek{μεν} stands alone and serves as the adverb "accordingly" or "so." Even more rarely, \textgreek{μεν} is answered in a clause that follows, but not by \textgreek{δε}. Instead, other words like \textgreek{επειτα}, \textgreek{ειτα}, or \textgreek{μην} are used.

We hypothesize that the 5-0 attention head of the network functions as a no-training-required classifier for the word which answers \textgreek{μεν}. If no word answers and the \textgreek{μεν} is adverbial, it attends to itself.

To test this hypothesis, we first consider the distribution of words which \textgreek{μεν} attends to in the 5-0 head. In 99\% of cases, \textgreek{μεν} attends either to \textgreek{δε}\footnote{Here we also include the elided \textgreek{δ'}.} or to itself. 

For further analysis, we distinguish between two types of cases: one in which there is a \textgreek{δε} which appears to answer the \textgreek{μεν}, and one in which there is not---in the latter case, we will see that sometimes \textgreek{μεν} attends to itself, and sometimes it finds a suitable replacement for \textgreek{δε} to answer it. 
\begin{enumerate}
    \item First, we consider only instances of \textgreek{μεν} in which a \textgreek{δε} follows before the next occurrence of \textgreek{μεν}.\footnote{We remark, however, that the criterion we impose here is far from sufficient for determining that this \textgreek{δε} in fact answers \textgreek{μεν}---unfortunately, formally pairing \textgreek{μεν}'s and \textgreek{δε}'s together is not an easy task: while there is often a conceptual link between \textgreek{μεν}'s and the \textgreek{δε}'s which answer them, this is not reflected as a formal dependency relation in treebanks which the authors are aware of.} In 95\% of such instances, \textgreek{μεν} attends to the subsequent \textgreek{δε}.
    
    \item Second, we consider instances in which there is no \textgreek{δε} before the next occurrence of \textgreek{μεν}. Then, 92.2\% of the time, \textgreek{μεν} attends to itself. Another 5.8\% of the time, \textgreek{μεν} attends to a word that has been deemed a rare but viable substitute for \textgreek{δε} by scholars of ancient Greek. These usages are so rare that they were not known to several of the authors of this paper, but are nevertheless grammatically correct and well-documented in the literature.
\end{enumerate}

\begin{center}
    \bf
    Alignment of attention behavior with observations of scholars of ancient Greek grammar
\end{center}

Because the rare exceptions found in the second case may be of interest, we list a few instances here.

\begin{center}
\bf
\textgreek{επειτα} as a substitute for \textgreek{δε} : 
\end{center}

In 5 of the instances when there is no \textgreek{δε} following the \textgreek{μεν}, \textgreek{μεν} attends instead to \textgreek{επειτα} or its etymological root \textgreek{ειτα}. Each word is translatable as ``then'' or ``next'', so it is understandable why they may replace \textgreek{δε} as the word signaling an answer to a preceding \textgreek{μεν}.

This is very well supported by classical literature on the ancient Greek language \cite{denniston} \cite{hoogeveen}. According to Denniston p. 376, in cases where the second clause does not contain a particle such as \textgreek{δε}, the answering clause often contains instead \textgreek{επειτα} or \textgreek{ειτα}, and ``by far the most common type'' is when the \textgreek{μεν} clause contains \textgreek{πρωτος}, translated as ``first.'' Intuitively, if the first clause contains \textgreek{πρωτον μεν}, ``first, on the one hand'', and the second clause contains \textgreek{επειτα δε}, ``then, on the other hand'', the \textgreek{δε} becomes redundant and is easily dropped.

In complete alignment with the theory, in each of the 5 cases in which \textgreek{μεν} attends to \textgreek{επειτα} or \textgreek{ειτα}, \textgreek{πρωτον μεν} occurs. 

\begin{center}
\bf
\textgreek{μην} as a substitute for \textgreek{δε} : 
\end{center}
In 3 of the instances when there is no \textgreek{δε} following the \textgreek{μεν}, \textgreek{μεν} attends instead to \textgreek{μην}. \textgreek{μην} is difficult to translate, but sometimes balances with an opposing statement, translatable as ``yet'' or ``however''.

Indeed, \textgreek{μην} is occasionally used to balance against previous \textgreek{μεν} \cite{denniston}, particularly when used together with the negative \textgreek{ου}, ``not''. Again, the 5-0 attention head aligns completely with the existing theory: every time that \textgreek{μεν} attends to \textgreek{μην}, it is when \textgreek{ου μην} occurs.

\subsection{Ancient Greek dependency relations and BERT}\label{subsec:dependency}
In \autoref{tab:grammar}, we showcase layers of the network which perform surprisingly well as classifiers at select grammatical tasks in ancient Greek. We follow the setup of \cite{englishattention}, which demonstrated similar results in English.


Ancient Greek dependency relations were extracted from the Ancient Greek and Latin Dependency Treebank maintained by the Perseus Digital Library \cite{perseus}. We test the accuracy of all attention heads at reproducing select dependency relations outlined in \autoref{tab:tasks}. Because the library contains works with dates ranging nearly a thousand years (from Hesiod in the 9\textsuperscript{th} century BCE to Athenaeus in the 2\textsuperscript{nd} century CE), we restrict our attention to two authors writing during the same time period, so that our model will have a hope of capturing their grammar: Plato and Thucydides. We find that while no attention-head performs remarkably well at any particular classification of dependency relations used in \cite{perseus}, some layers appear to achieve higher performance if we restrict to certain parts of speech. This suggests that the classifications of dependency relations used in \cite{perseus} may be more broad in nature than those used by \cite{englishattention}.

\begin{table*}
    \centering
    \begin{tabular}{c|c|c}
        Grammatical task & Accuracy & Specialized attention-head\\ \hline
        interjection $\longrightarrow$ vocative & 99\% & (9,1)\\
        \textgreek{μεν} $\longrightarrow$ answering particle, e.g. \textgreek{δε} & 95\% & (5,0) \\
        corresponding particle $\longrightarrow$ optative verb  & 94\% & (1,3)\\
        article $\longrightarrow$ articular infinite & 90\% & (9,1)\\
        attributive article $\longrightarrow$ noun & 86\% & (9,2)\\
        attributive article $\longrightarrow$ substantive adjective & 86\% & (9,2)\\
        attributive adjective $\longrightarrow$ noun & 86\% & (9,2)\\
        noun $\longrightarrow$ genitive noun in attributive position & 84\% & (9,2)\\
        
    \end{tabular}
    \caption{Performance by select attention-heads as no-training-required classifiers of ancient Greek dependency relations.}
    \label{tab:grammar}
\end{table*}

\begin{table*}
    \centering
    \begin{tabular}{c|c}
        Grammatical task & Example \\ \hline
        interjection $\longrightarrow$ vocative & \textgreek{τί νεώτερον , {ὦ} {Σώκρατες} , γέγονεν , ὅτι σὺ τὰς ἐν Λυκείῳ καταλιπὼν διατριβὰς ἐνθάδε νῦν διατρίβεις περὶ τὴν τοῦ βασιλέως στοάν ;}
    \end{tabular}
    \caption{\hl{Todo: add examples here.}}
    \label{tab:tasks}
\end{table*}

\section{Future work}
\label{sec:bibtex}
\hl{[Todo: infill with grant proposal content]}

\section{Conclusion}
\hl{Todo}


\section{\hl{Appendix: Lengthened explanation of the attention mechanism (will not appear in final paper)}}
Deep neural networks such as BERT have been found to perform remarkably well at many language-based tasks, but it is not clear exactly what enables them to do so. Instead of processing linguistic information in a single, well-understood step, deep neural networks process information in a series of steps which are often difficult to interpret. Given a task such as translation, deep neural networks propagate input information---usually numerically-encoded language---through a sequence of intermediate layers, each of which is given the ability to act on its input numbers in a particular mathematical way, until the final layer produces what is---perhaps surprisingly---often a sensible linguistic output.

%Something about black boxes here and deconstructing them

Although it is clear what each layer is doing mathematically, it is often not clear what it is doing at a conceptual level. A priori, the layer's behavior need not align with human intuition for it to do its job accurately.

It is perhaps surprising, then, to discover that some layers do seem to align with human linguistic theory. By investigating the attention maps of BERT, the authors of \cite{englishattention} found that certain layers of BERT perform surprisingly well when treated as classifiers of grammatical tasks in English.

\subsubsection{Background: attention}

Attention maps are a mechanism for each layer to quantify the extent to which each output token depends on each input token when the input is being processed. Attention-like mechanisms have existed for decades, but their popularity was increased dramatically by \cite{attention}, which showed, roughly speaking, that attention maps alone are responsible for much of the success of existing language models, further motivating studies of their behavior.

For every pair of input and output tokens, a given attention map yields a percentage intended to quantify the extent to which the given output token depends on the given input token at the moment that the inputs are processed. This percentage is referred to as the ``attention weight'' between the two tokens, and is given by
\begin{equation}
\alpha_{ij} = \frac{\exp{q_i^\top k_j}}{\sum_{l=1}^n \exp{q_i^\top k_l}}    
\end{equation}
where the vectors $q_i$ and $k_i$ are learned individually as linear transformations of the input \cite{englishattention}. The output is produced by summing value vectors $v_i$---which are again linear transformations of the input---weighted by attention:
\begin{equation}\label{eqn:lincomb}
    o_i = \sum_{j=1}^n \alpha_{ij} v_j
\end{equation}
144 attention maps in total comprise Greek BERT, each of which processes input information in its own way, and, one might hope, learns its own niche feature of ancient Greek grammar.

There are 12 attention maps per layer, each attached to a so-called attention-head, and 12 layers in total. Therefore, in what follows, we will refer to each attention map by its coordinates in terms of layers and attention-heads, e.g. 3-2 for the 3\textsuperscript{rd} layer, 2\textsuperscript{nd} attention head.

\subsubsection{From attention maps to grammatical features}
In the previous section, we defined the attention weight $\alpha_{ij}$ between input token $i$ and output token $j$, a measure which intuitively quantifies how important input token $i$ is for a single one of BERT's 144 attention heads to determine output token $j$.


As described in \autoref{sec:gaps}, for the task of filling gaps in text, BERT is trained with the input and output tokens being largely the same, with the exception that some input tokens are randomly chosen to be replaced by masked tokens, to that end that BERT learns the ability to infer what they are from context. Therefore, it is natural to investigate, for given sentences, the attention weights $\alpha_{ij}$ between tokens $i$ and $j$ of the given sentence.[todo: Horrible explanation here: someone please fix if you think you can do it better. One thought: get rid of all of this explanation of attention and simply cite the fact that attention is a measure which is most important for determining the behavior of the network.]

As in \autoref{eqn:lincomb}, $\alpha_{ij}$ is exactly the extent to which the value of token $j$ is considered when producing the output corresponding to token $i$. The authors of [cite], therefore, ask the natural question: which token $j$ does token $i$ give the most attention to? Mathematically, what is
\[
\argmax_{j\neq i} \alpha_{ij}
\]
With this said, a given attention head can be seen as an object which classifies,\footnote{In other words, determines.} for a given word $i$ in the sentence, which other word $j$ is awarded the most attention by word $i$. 

While it is mathematically possible to frame attention heads as such classifiers, it is far from clear why they should function as classifiers in practice, given that there is no mention of this behavior in the network's training objective. Even if they do function as classifiers, it is even less clear what exactly they should be classifying. 

The hypothesis studied in \cite{englishattention} is that select attention heads classify certain \textbf{dependency relations} between words, as are the subject of study in linguistics. In English, dependency relations are often divided into several types, including those that describe articles or adjectives attending to the nouns they modify, and prepositions attending to their objects.

\subsubsection{Interpretability of BERT in other languages}
In [cite], the authors remark that ``it would be interesting future work to extend our analysis to see if the relations well-captured by attention are similar or different for other languages,'' motivating similar studies in several modern language besides English \cite{italianattention} \cite{languageattention2}.

\subsection{Ancient Greek dependency relations and BERT}

In \autoref{tab:grammar}, we showcase layers of the network which perform surprisingly well as classifiers at select grammatical tasks in ancient Greek. We follow the setup of \cite{englishattention}, which demonstrated similar results in English.

\subsubsection{Methods}
Ancient Greek dependency relations were extracted from the Ancient Greek and Latin Dependency Treebank maintained by the Perseus Digital Library \cite{perseus}. We test the accuracy of all attention heads at reproducing select dependency relations outlined in \autoref{tab:tasks}. Because the library contains works with dates ranging nearly a thousand years (from Hesiod in the 9\textsuperscript{th} century BCE to Athenaeus in the 2\textsuperscript{nd} century CE), we restrict our attention to two authors writing during the same time period, so that our model will have a hope of capturing their grammar: Plato and Thucydides.

Having found a few layers which appear to be specialized to certain dependency relations, we concentrate on a particular layer which seems to have learned an iconic grammatical relationship in ancient Greek: \textgreek{μεν/δε} construction.


\section*{Acknowledgements}
We are grateful to Kasia Kobalczyk, Simon Babb, and Karthik Narasimhan for extremely helpful conversations.

% Entries for the entire Anthology, followed by custom entries
\begin{thebibliography}{acl_natbib}
\bibitem{graziosi}
Barbara Graziosi, Johannes Haubold, Charlie Cowen-Breen, and Creston Brooks. 2023. Machine Learning and the Future of Philology: A case study. Transactions of the American Philological Association. To appear.

\bibitem{joshi}
Mandar Joshi, Danqi Chen, Yinhan Liu, Daniel S. Weld, Luke Zettlemoyer, and Omer Levy. 2020. SpanBERT: Improving Pre-training by Representing and Predicting Spans. Transactions of the Association for Computational Linguistics, 8:64–77.
\bibitem{shen}
Tianxiao Shen, Victor Quach, Regina Barzilay, and Tommi Jaakkola. 2020. Blank Language Models. In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), pages 5186–5198, Online. Association for Computational Linguistics.
\bibitem{assael_pythia}
Yannis Assael, Thea Sommerschield, and Jonathan
Prag. 2019. Restoring ancient text using deep learning: a case study on Greek epigraphy. In Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP), pages 6368–6375.
\bibitem{burns}
David Bamman and Patrick J. Burns. 2020. Latin BERT: A Contextual Language Model for Classical Philology. CoRR, abs/2009.10053.
\bibitem{assael_ithaca}
Assael, Y., Sommerschield, T., Shillingford, B. et al. Restoring and attributing ancient texts using deep neural networks. Nature 603, 280–283 (2022).
\bibitem{min}
Min, Sewon, et al. "Nonparametric Masked Language Modeling." arXiv preprint arXiv:2212.01349 (2022).
\bibitem{englishattention}
Kevin Clark, Urvashi Khandelwal, Omer Levy, and Christopher D. Manning. 2019. What Does BERT Look at? An Analysis of BERT’s Attention. In Proceedings of the 2019 ACL Workshop BlackboxNLP: Analyzing and Interpreting Neural Networks for NLP, pages 276–286, Florence, Italy. Association for Computational Linguistics.

\bibitem{italianattention}
Guarasci, R., Silvestri, S., De Pietro, G. et al. Assessing BERT’s ability to learn Italian syntax: a study on null-subject and agreement phenomena. J Ambient Intell Human Comput 14, 289–303 (2023). https://doi.org/10.1007/s12652-021-03297-4

\bibitem{languageattention2}
Ravishankar V., Kulmizev A., Abdou M., Søgaard A., Nivre J.
Attention can reflect syntactic structure (if you let it)
Proceedings of the 16th Conference of the European Chapter of the Association for Computational Linguistics: Main Volume, Association for Computational Linguistics, Online (2021), pp. 3031-3045

\bibitem{attention}
Ashish Vaswani, Noam Shazeer, Niki Parmar, Jakob Uszkoreit, Llion Jones, Aidan N. Gomez, Łukasz Kaiser, and Illia Polosukhin. 2017. Attention is all you need. In Proceedings of the 31st International Conference on Neural Information Processing Systems (NIPS'17). Curran Associates Inc., Red Hook, NY, USA, 6000–6010.

\bibitem{perseus}
Bamman, D., Crane, G. (2011). The Ancient Greek and Latin Dependency Treebanks. In: Sporleder, C., van den Bosch, A., Zervanou, K. (eds) Language Technology for Cultural Heritage. Theory and Applications of Natural Language Processing. Springer, Berlin, Heidelberg.

\bibitem{denniston}
Denniston, J.D. and Dover, K.J. (2005) The greek particles. London: Bristol Classical Press. 

\bibitem{hoogeveen}
Hoogeveen, H. and Seager, J. (1829) Greek particles. London: Valpy.

\bibitem{singh}
Singh, Pranaydeep, Gorik Rutten, and Els Lefever. "A pilot study for BERT language modelling and morphological analysis for ancient and medieval Greek." 5th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature, co-located with EMNLP 2021. Association for Computational Linguistics, 2021.

\bibitem{newtestament}
Mason Jones, Francesco Romano and Abidalrahman Mohd. 2022. Machine Learning in Textual Criticism: An examination of the performance of supervised machine learning algorithms in reconstructing the text of the Greek New Testament. In 2022 7th International Conference on Machine Learning Technologies (ICMLT) (ICMLT 2022), March 11-13, 2022, Rome, Italy. ACM, New York, NY, USA, 8 Pages.

\bibitem{scribalsimulation}
Mees Gelein. (2021) Simulating Mistakes.

\bibitem{ood}
Gangal, Varun \& Arora, Abhinav \& Einolghozati, Arash & Gupta, Sonal. (2020). Likelihood Ratios and Generative Classifiers for Unsupervised Out-of-Domain Detection in Task Oriented Dialog. Proceedings of the AAAI Conference on Artificial Intelligence. 34. 7764-7771. 10.1609/aaai.v34i05.6280. 

\bibitem{BERT}
Jacob Devlin, Ming-Wei Chang, Kenton Lee, Kristina Toutanova:
BERT: Pre-training of Deep Bidirectional Transformers for Language Understanding. NAACL-HLT (1) 2019: 4171-4186

\end{thebibliography}

\end{document}


==> acl2023.txt <==
% This must be in the first 5 lines to tell arXiv to use pdfLaTeX, which is strongly recommended.
\pdfoutput=1
% In particular, the hyperref package requires pdfLaTeX in order to break URLs across lines.

\documentclass[11pt]{article}

% Remove the "review" option to generate the final version.
\usepackage[review]{ACL2023}
\usepackage{color,soul}
\usepackage{graphicx}
% Standard package includes
\usepackage{times}
\usepackage{latexsym}
\usepackage{amsmath}
\usepackage{mathrsfs}
\usepackage{amsfonts}
\setcitestyle{square}
\usepackage{bbm}

%\usepackage[greek,english]{babel}
\usepackage{textgreek}
%\usepackage{cmbright}

% For proper rendering and hyphenation of words containing Latin characters (including in bib files)
\usepackage[T1]{fontenc}
% For Vietnamese characters
% \usepackage[T5]{fontenc}
% See https://www.latex-project.org/help/documentation/encguide.pdf for other character sets

% This assumes your files are encoded as UTF8
\usepackage[utf8]{inputenc}

% This is not strictly necessary, and may be commented out.
% However, it will improve the layout of the manuscript,
% and will typically save some space.
\usepackage{microtype}

% This is also not strictly necessary, and may be commented out.
% However, it will improve the aesthetics of text in
% the typewriter font.
\usepackage{inconsolata}
\usepackage[greek.polutoniko, english]{babel}
\usepackage{blindtext}


\DeclareMathOperator*{\argmin}{\arg\!\min}
\DeclareMathOperator*{\argmax}{\arg\!\max}


% If the title and author information does not fit in the area allocated, uncomment the following
%
%\setlength\titlebox{<dim>}
%
% and set <dim> to something 5cm or larger.

\title{Machine-learning based discovery of human errors in transmission of pre-modern classics}

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         Address line \\ ... \\ Address line}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% For authors from different institutions:
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \And  ... \And
%         Author n \\ Address line \\ ... \\ Address line}
% To start a seperate ``row'' of authors use \AND, as in
% \author{Author 1 \\ Address line \\  ... \\ Address line
%         \AND
%         Author 2 \\ Address line \\ ... \\ Address line \And
%         Author 3 \\ Address line \\ ... \\ Address line}

\author{First Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\\And
  Second Author \\
  Affiliation / Address line 1 \\
  Affiliation / Address line 2 \\
  Affiliation / Address line 3 \\
  \texttt{email@domain} \\}

\begin{document}
\maketitle
\begin{abstract}
\hl{
This paper proposes the use of machine learning to discover human errors, called corruptions, in the transmission of pre-modern classics. Harnessing the largest ancient Greek corpus used for this purpose to date, we train an ancient Greek BERT model and propose a novel scheme for the discovery of corruptions based on the statistical likelihood of visually similar words. The model has drawn attention to real corruptions which are previously undiscovered and demonstrates high accuracy at finding corruptions which are generated artificially. We also demonstrate that this model significantly aids expert performance in textual gap-filling tasks. With such future human-machine collaborations in mind, we provide a preliminary interpretability study, demonstrating certain attention-heads of the model which appear to encode select grammatical features of ancient Greek.
}
\end{abstract}

%Note: Questions for Barbara:
% 1. How to explain where the data comes from
% 2. How to explain Johannes's level of expertise with Psellos

\section{Introduction}

Over thousands of years of maintaining and restoring ancient writings, human errors accumulate, resulting in textual corruptions. These corruptions can result from scribes producing copies of ancient manuscripts, scholars developing printed editions from these manuscripts, or machines digitizing these printed editions. 

Many well-known ancient texts have benefited from generations of philological scrutiny, but the majority has not received the same attention, and therefore may be laden with undetected corruptions.\footnote{\hl{(Charlie:) Consider inserting something like ``To make matters worse, lesser-known ancient texts may have only one surviving manuscript, in which case it is not sufficient to simply hunt for the inconsistencies between manuscripts.'' But is this even true?}} Traditionally, domain experts catch corruptions through extremely careful reading and re-examination. However, given the vastness of the unscrutinized corpora and the relative scarcity of philological experts, it may be quite difficult to catch all corruptions through manual examination alone.\footnote{Clunky}

To take advantage of the increased digitization of classical texts, we propose machine-learning based solutions for the discovery of corruptions. Since finding corruptions by hand is such an intensive task, we propose algorithms which shortlist sets of possible corruptions for domain experts to review.\footnote{Consider inserting: ``We emphasize that recommendations made by the algorithm must be assessed by domain experts to be valid.''}

In fact, machine learning and contextual language models in particular are already well-poised to aid philologists. For centuries, philologists have proposed emendations based on the statistical likelihoods of certain words existing in given contexts, a task which aligns well with the training objectives of contextual language models.

We emphasize, however, that advanced philological expertise is essential to the process of corruption detection with machine learning methods. \cite{graziosi} reports machine-detected corruptions which can be validated with close philological attention. In this work, we now present corruption detection as a task suitable for contextual language models, and describe and study the algorithms which aided in producing the results of \cite{graziosi}. 


\subsection{Structure of the paper}
In section 2, we outline the training procedure for a BERT which we leverage for different tasks in sections 3, 4, and 5. To our knowledge, this model is trained on more data than any previous ancient Greek language model.

In section 3, we state the problem of corruption detection and outline the approach which was used in \cite{graziosi} to discover previously undetected corruptions in the work of Michael Psellus. To validate the algorithm, we randomly generate artificial corruptions and study the algorithm's effectiveness at discovering them.

In section 4, we randomly generate artificial gaps (lacunae), and compare the suggestions of a domain expert to those produced by the model. We find that gaps are filled with the highest accuracy when the domain expert is able to use the model's suggestions to inform their own, motivating future human-model collaborations in lacunae filling.

With such collaborations in mind, section 5 presents a preliminary study on the BERT model's interpretability, analyzing specific attention heads which appear to encode select grammatical features of ancient Greek.

\subsection{Training procedure}
Our model builds on the one previously described by \cite{graziosi}. To increase the amount of training data available, 
\hl{[insert Barbara explanation]}. We divided the new data into a 90-10 train-test split, and trained the BERT model using two NVIDIA A100 GPUs for 200 epochs until validation loss stabilized. To prepare the tokenized input, we maximized the number of punctuation-separated text in each input, up to the limit of 512 input tokens. We use a batch size of 16 and a mask ratio of 0.15.

We trained our model twice, once with random initialization and once with pre-trained weights from our previous model, which was a fine-tuning of Singh et al.'s Ancient Greek BERT \cite{singh}. Both times, we used Singh et al.'s tokenizer which was optimized for Modern Greek sub-words, since they themselves fine-tuned a Modern Greek BERT. We found that both trainings quickly converged to the same validation loss, indicating that there is limited value from the Modern Greek pre-training. Therefore, a future model may also be more effective with a tokenizer optimized for Ancient Greek.


\section{Corruption detection}\label{sec:corruptions}
\hl{[Todo: some explanation here of corruption detection from a philological angle. this stuff might all be unnecessary. Also, I think Johannes can write it much better than me, so we can leave it possibly. I just would like to sort of describe, for computer scientists, what corruption detection is here.]}

A corruption in an author's works is a deviation from the original text written by the author. As manuscripts are passed down and re-copied over millennia, it can be challenging to determine the author's original intent. However, the field of classics strives to preserve and restore these texts via philological attention and argumentation. Our aim is to use contextual language models to identify potential corruptions within a text corpus which can be reviewed by domain experts. A "shortlist" of this type can vastly reduce the work of manually scouring texts for corruptions. 

\subsection{Algorithm description}
We propose a two-stage algorithm for the discovery of corruptions. In the first stage, we learn a contextual language model which is a fine-tuning of BERT. Given a sequence of tokens $w_1,\hdots,w_n$, consider a single token $w_i$ and denote the surrounding context by $w_{-i} = (w_1,\hdots,w_{i-1},w_{i+1},\hdots,w_n)$. The contextual language model learns the distribution
\[
p(w|w_{-i})
\]
for all tokens $w$. For inference on multiple unknown tokens, we extend $p$ to a distribution via beam search, as described in \autoref{sec:gaps}.

In the second stage, we apply existing statistical theory---particular Bayes factor analysis---to the learned distribution $p$ in order to determine tokens which are most likely to have been corrupted.

\subsection{Shortlist generation}
Given a corpus, the goal is to generate \textbf{flags}–--words which are particularly likely to be corrupt–--which constitute the shortlist given to domain experts. A word is flagged if it satisfies certain conditions\footnote{See \autoref{subsubsec:likelihood}.} derived from the metrics we define below:

\subsubsection{Metrics}\label{subsubsec:Metrics}
We propose three initial metrics for flagging suspicious words; however, models based on additional metrics, or indeed non-parametric models, may achieve higher accuracy at corruption detection, although we remark that the metrics presented here have the benefit of being interpretable.
\begin{enumerate}
    \item Given a word $w_i$ with context $w_{-i}$, the model's \textbf{chance} at word $i$ is defined as
    \[
    p(w_i|w_{-i})
    \]
    that is, the probability that the word exists in its given context, as determined by the model.
    \item The model's \textbf{confidence} at word $i$ is defined as
    \[
    \max_{w\text{ a word}} p(w|w_{-i})
    \]
    that is, the probability that the model's top suggested word exists in the given context around position $i$.
    \item The model's \textbf{scribal distance} at token $i$ is defined as
    \[
    d\left(w_i, \quad\argmax_{w\text{ a word}} p(w|w_{-i})\right)
    \]
    where $d(x,y)$ denotes a modified Levenshtein distance between strings $x$ and $y$, with consideration given to graphical mistakes that scribes are likely to make.
\end{enumerate}
These metrics are certainly not the only ones that would lead a human philologist to consider a certain word suspicious, but they serve for now as a useful tool, as evidenced by \cite{graziosi}. We leave the discovery of other useful metrics, as well as non-parametric models for discovering suspicious words, as an area for further work.

\subsubsection{Rare words}
While low chance might be the most intuitive determiner of corruptions, we find that the other two metrics are crucial in avoiding false positives. To understand why, consider an especially rare word.\footnote{In philology, the instances of words which appear only once in a given work are well-tracked, and are known as \textit{hapax legomena.}} Such a word will be awarded very low chance, and therefore could be deemed a corruption if chance were the only metric considered.

In practice, a word is especially likely to be a corruption if it is visually, semantically, or phonetically similar to some other word. By flagging words which have low scribal distance to some other word which has high confidence, we improve the accuracy of detecting true corruptions from using chance alone, demonstrated in \autoref{subsubsec:Ablation}.

\subsubsection{Combining metrics}\label{subsubsec:likelihood}
Depending on the application of interest, one can combine the metrics in various ways to generate corruption flags. In general, we find that ranking flagged words by likelihood of corruption is more convenient for domain experts than binary classification of words as corrupt or not; in what follows, we present choices of ranking schemes that appear to be effective at finding either real or artificial corruptions.

\begin{center}\bf
Likelihood ratio rankings
\end{center}
Perhaps the approach most well-supported by existing theory involves the classical \textbf{likelihood ratio}. For this scheme, for each word we use as a measure of the likelihood of corruption the quantity
\begin{equation}\label{eqn:chanceconfidenceratio}
    \frac{\textbf{chance}}{\textbf{confidence}}\quad\quad \bigg|\quad\quad \textbf{distance} \leq k 
\end{equation}
where the right-hand side indicates that the distributions $p(\bullet|w_{-i})$ used to compute chance and confidence should be further conditioned on the event that $d(\bullet, w_i)\leq k$, for some fixed $k$. In effect, this restricts the suggestions to those with scribal distance at most $k$ from $w_i$.

In fact, (\ref{eqn:chanceconfidenceratio}) is completely equivalent to Bayes factor analysis with the prior that corruptions of a given word $w_i$ occur uniformly over the ball
\[
\mathcal{W}_k(w_i) = \{w : d(w, w_i) \leq k\}
\]
of scribal distance radius $k$ around $w_i$. In other words, the prior states that scribes do not make errors of scribal distance more than $k$, and that among the possible errors of scribal distance at most $k$, none is more likely than any other.

To see this, observe that (\ref{eqn:chanceconfidenceratio}) is equal to
\begin{align}
    &\frac{p(w_i|w_{-i}, d(w_i,w_i)\leq k)}{\max\limits_{w\in\mathcal{W}_\infty} p(w|w_{-i},  d(w,w_i)\leq k)}\\
    &= \frac{p(w_i|w_{-i})}{\max\limits_{w\in\mathcal{W}_k} p(w|w_{-i})} \\
    & = \frac{\quad\quad p(w_{-i} | w_i)\, p(w_i)}{\max\limits_{w\in\mathcal{W}_k}p(w_{-i} | w)\, p(w)} \\
    &= \frac{\quad\quad p(w_{-i} | w_i)}{\max\limits_{w\in\mathcal{W}_k}p(w_{-i} | w)} \label{eqn:bayesfactor}
\end{align}
where the last equality follows from the assumption that the prior $p(w)$ is uniform on $\mathcal{W}_k$.

As seen in the Bayes factor displayed in \autoref{eqn:bayesfactor}, this viewpoint amounts to treating the ground truth word at position $i$ as an unknown parameter, the value of which determines the conditional distribution $p(w_{-i}|\bullet)$ of the surrounding words. In this case---again with the assumption that scribes only make errors of scribal distance at most $k$---we can formulate corruption detection as the hypothesis testing problem
\begin{align*}
    H_0 \quad&:\quad \text{The word $w_i$ is correct as written.} \\
    H_1 \quad&:\quad \text{The true word has been corrupted } \\
    &\quad\quad \text{and lies in $\mathcal{W}_k\setminus\{w_i\}$}
\end{align*}
\autoref{eqn:bayesfactor} provides a natural interpretation of (\ref{eqn:chanceconfidenceratio}) as a likelihood ratio, and enables formal hypothesis testing via the likelihood ratio test.

The likelihood ratio is theoretically sound and empirically useful. The context $w_i$ consists of up to 512 tokens which depend (albeit weakly) on $w$ via $p(w_{-i}|w)$. Given the large number of samples, one can apply Wilk's theorem to conclude that
\[
-2\log\left(\frac{\textbf{chance}}{\textbf{confidence}}\,\, \bigg|\,\, \textbf{distance} \leq k\right) \quad\approx\quad \chi^2
\]
under $H_0$.

In \autoref{subsec:artificial}, we generate artificial corruptions of scribal distance 1 in paragraphs of average length 203 words, and demonstrate that the true corruption ranks 1st in inverse likelihood ratio 90.5\% of the time and ranks in the top 10 by inverse likelihood ratio 99.8\% of the time.

\begin{center}
\bf
Thresholding
\end{center}
In some applications, thresholding for each metric individually can provide more flexibility. In \cite{graziosi}, the results were generated by thresholding for confidence at least 50\%, scribal distance at most 3, and ranking the remaining words in order of increasing chance. In the notation of (\ref{eqn:chanceconfidenceratio}), this scheme ranks words using the quantity
\begin{equation*}%\label{eqn:chanceconfidenceratio}
    \textbf{chance}\quad\quad \bigg|\quad\quad {\textbf{distance} \leq 3 \atop \textbf{confidence} \geq 1/2 }
\end{equation*}
A selection of flags resulting from this scheme are shown in \autoref{subsec:novel}. The choice of a 50\% threshold for confidence is convenient because it respects the property that, among words which pass the threshold, the model's top suggestion is the same before and after thresholding for scribal distance.

The thresholds determine the precision and recall of the model when it is used to predict corrupted words. For applications where one wishes to find a list of strong candidates for corrupted words (i.e high precision is desirable), one can set the confidence threshold to be high (e.g. 90\%) and the chance and scribal distance thresholds to be low (e.g. $10^{-6}$ and 2, respectively). For applications in which one wishes to find nearly all the corrupted words and can tolerate sifting through weaker candidates (i.e. high recall is desirable), one can set the confidence threshold to be low (e.g. 50\%) and the chance and scribal distance thresholds to be high (e.g. $10^{-4}$ and 4, respectively).\footnote{\hl{Todo: too verbose?}}

\begin{center}
\bf
Learning preferences of domain experts
\end{center}
As domain experts continue to evaluate these reports and provide feedback on the quality of flags, it will become possible to learn the most efficient presentation of flags for domain experts.  \footnote{Because we can only generate artificial corruptions to the extent that we can design rules for them, and the distribution of errors which scribes make is not well-known, we believe that continual feedback from domain experts on real corruptions will be necessary for improvement of the algorithm.}


\subsection{Novel philological results derived from algorithm output}\label{subsec:novel}
In this section, we show some of the published (/peer reviewed) changes to the works of Michael Psellos which are derived from algorithm output.
\hl{Todo: any thoughts on which examples we should present here?}

\subsection{Effectiveness on artificial corruptions}\label{subsec:artificial}
In this section, we study the effectiveness of the corruption detection algorithm at discovering artificially generated corruptions.
\subsubsection{Artificially generated corruptions}
Artificial generation of corruptions is made more difficult by the fact that copying errors made by scribes do not follow a well-known distribution. Such errors are often dependent on the individual scribe, and it is very difficult to make rules for these sorts of errors.\footnote{\hl{Todo: cite?}}

We simulate scribal errors in the following way: within every paragraph, we attempt to replace a randomly chosen character by another random character such that the modified word is in the dictionary of words used by author at least 10 times. If the modified word is not in such a dictionary of frequently used words, we continue choosing random characters until it is. This process ensures that a simple dictionary check could not catch the errors we generate.

\subsubsection{Results}
Within every paragraph, we rank words by the likelihood ratio (chance / confidence, restricted to scribal distance at most 1) described in \autoref{subsubsec:likelihood} with $k=1$. Out of 615 randomly generated instance, the true corruption ranked first 556 times, yielding a 90.5\% top-1 accuracy. The results are summarized in \autoref{tab:artificial}.

\begin{table}[]
    \centering
    \begin{tabular}{c||c|c}
    \hline
        Accuracy & Confidence/chance ratio & Chance alone \\
        \hline
        Top-1 & 90.5\% & 57.6\% \\
        Top-5 & 99.0\% & 84.0\% \\
        Top-10 & 99.8\%  & 89.3\% \\
    \hline
    \end{tabular}
    \caption{Accuracy at detecting a single true corruption out of 300 words according to different schemes of combining metrics}
    \label{tab:artificial}
\end{table}

\subsubsection{Ablation study}\label{subsubsec:Ablation}
To demonstrate that consideration of confidence and scribal distance improves accuracy, here we show the results of a modified algorithm in which words flagged for corruption are ranked by chance alone.

\begin{figure}
    \centering
    \includegraphics[width=0.4\textwidth]{ranks.png}
    \caption{Ranking of corrupted words and tokens by chance alone.\hl{Todo: make this plot much better.}}
    \label{fig:ablation}
\end{figure}

\autoref{fig:ablation} shows the distribution of artificially corrupted words when ranked by chance within a given input paragraph. The distribution heavily skews to toward low chance: more than 90\% of corrupted words lie in the bottom 5\% of words when ranked by chance. A Kolmogorogov-Smirnov test concludes that corrupted tokens are not evenly distributed by chance with $p<0.0001$.

But only in 57.6\% of cases is the least likely word by chance actually corrupted. Therefore, we conclude that ranking words by chance is an effective method for compiling a list of all corruptions of the type we artificially generate here, although it is not as precise at determining the location of a single corruption as the ranking by likelihood ratio is.

\subsection{Section conclusion}
It is worth noting that the methods we have proposed so far of combining metrics are not very sophisticated. In the future, we expect that even slightly more sophisticated methods (such as regressions accounting for more metrics), and still more non-parametric and end-to-end methods, will vastly outperform what is shown here.

Besides being a proof of concept for automated corruption detection, the simple metrics presented here have the benefit of interpretability, which is of utmost importance to domain experts tasked with upholding the readability of these ancient texts. In section \autoref{sec:attention}, we provide a preliminary study toward understanding the function of the components of the ancient Greek BERT.

\section{Gap filling}\label{sec:gaps}
\subsection{Background}
Many ancient Greek manuscripts have undergone physical damage over time, leading to the presence of "lacunae" or gaps in the text. Scholars can often use multiple surviving manuscripts of the same text to cross-reference and restore the missing parts of a text; however, in cases of a single surviving manuscript, scholars have relied on contextual data such as linguistic intuition, analysis of related texts, and statistical patterns to fill lacunae. For example, in the case of Psellus, one might check the works of his literary influences for textual parallels or perform a TLG proximity search for lemma forms (e.g., does Psellus typically use \textgreek{πρός} with forms of \textgreek{νεύω}?). 
\subsection{Related work}
Previous research has investigated methods for predicting spans of text in ancient corpora. Bamman and Burns train a BERT model on a large corpus of Latin text and evaluate its accuracy for text in-filling; notably, they only mask single tokens, rather than spans of characters or multiple tokens, which allows them to make direct use of BERT's MLM objective.\cite{burns} However, in practice, there is no way of knowing how many tokens comprise a span of missing text, even if the number of missing characters is known. 

Other authors have proposed gap-filling models sensitive to gap sizes. Assael et al. develop Pythia-Word a character-level seq2seq approach utilizing both character and word representations for recovering missing characters in Greek inscriptions via character-level beam search. \cite{assael_pythia}  Shen, Quach et al.'s Blank Language Model generates sequences by dynamically creating and filling gaps, selecting a gap, predicting a word, and filling the gap while potentially creating new gaps.\cite{shen} 

Most recently, Assael et al. have created Ithaca, a language model that builds upon its predecessor Pythia \cite{assael_ithaca}. Input text is encoded as sequences of character, word, and position embeddings, which are passed through a transformer architecture with three task heads, specifically designed for region attribution, chronological attribution and text restoration tasks. Min et al., too, use a non-parametric distribution over phrases in a reference corpus to predict an arbitrary number of tokens in a masked span instead of a softmax over a fixed vocabulary.
\hl{(probably adjust related work to focus more on assisting experts, and note how we do this differently from Ithaca)}
\subsection{Gap filling for manuscript lacunae}
Although span prediction remains an open problem, we find that contextual language models are already capable of improving the workflow of domain experts as they assess lacunae in manuscripts and suggest their own emendations. In what follows, we describe our procedure for in-filling a desired number of missing characters from an input text.
\subsubsection{Model setup}\label{subsubsec:Gap filling for manuscript lacunae}
If we begin with the assumption that we know the number of missing tokens that comprise the gap in the text, we can simply use an iterative beam-search heuristic over the masks to generate predictions. However, feeding the BERT model an input with many consecutive masked tokens does not align well with its training. For example, with ${15\%}$ of input tokens masked, the chance of any five consecutive tokens being masked is of order $10^{-5}$.% ${0.15^{5} \approx 7.6 \times 10^{-5}}$. 

To mitigate this discrepancy between training and beam search, we fine-tune the original BERT model to handle specific lengths of consecutive masked tokens by training four new models for sequences of $2$, $3$, $4$, and $5$ masked tokens. The appropriate model is used for inferences in beam search based on the number of consecutive masked tokens in the input, with the $5$-mask model used for inputs with $\geq{5}$ consecutive masked tokens. 


 Now, during inference we must remove the assumption that we know that number of missing tokens in a gap. However, the number of missing characters can be deduced by physical gap sizes. Consider an input text which contains a gap introduced to some ground-truth. Let ${S_n}$ be the set of all possible spans of $n$ characters. Let $toks(s)$ denote the number of tokens that make up the span of characters $s$, and let $gap\_toks$ denote the number of tokens that make up the ground-truth text which is covered by the gap (a quantity which is unknown during inference).
\\
\\
\scalebox{0.85}{
\begin{tabular}{|c|c|}
\hline
Ground-truth & \textgreek{Οὐκ οἶδα πότερον} \\
\hline
Tokenized & [\textgreek{ουκ, οι, }\#\#\textgreek{δα, ποτε, }\#\#\textgreek{ρον}] \\
\hline
Corrupted & \textgreek{Οὐκ} ???? \textgreek{πότερον} \\
\hline
\end{tabular}
}
$$gap\_toks = 2$$

For a gap of $n$ characters, we would like to find the span $s^*$ where
    \[
    s^* = argmax_{s\in S_n} [p(s)p(toks(s) = gap\_toks)]
    \]

By performing beam-searches for all potential numbers of masked tokens (which must be strictly $<=n$, but in practice, we perform beam searches with the number of masked tokens in range $[1, n//2 + 2]$), we estimate $p(s)$ over a subset of $S_n$.


Since it is not possible to know the number of missing tokens in a gap given the number of missing characters, to estimate $p(toks(s) = gap\_toks)$ we train a FFNN using the number of characters in the gap and the top ten probabilities from the $(n//2 + 2)$ beam searches as input. The input dimension is $78$, created by flattening and concatenating a probability matrix of dimension $(7 \times 10)$ with a one-hot vector encoding of the number of characters. The network has one hidden layer and is trained using cross-entropy loss with $7$ output nodes representing potential values of $gap\_toks$. 

Training data was generated by randomly masking consecutive whole words in the Psellus training set until the number of masked characters, chosen randomly between 3 and 10, is exceeded. We do not count punctuation towards character count, although some gaps contain punctuation; e.g. "\textgreek{ἑστηκότα· αἵ}" is a 10-character gap. With each artificially masked span $s$, we generate the top ten probabilities of each beam search and use $toks(s)$ as the training label.

The resulting FFNN outputs a probability distribution for $p(toks(s)=gap\_toks)$, for $gap\_toks \in [1,7]$. Thus, to make predictions for a given gap length $n$ in practice, we can perform $(n//2 + 2)$ beam searches, generate a probability distribution for $toks(s)$, and return the spans with the highest values $[p(s)p(toks(s) = gap\_toks)]$ which happen to be length $n$.

\subsection{Experiments}
 We compare the accuracy of our model in filling gaps to that of a domain expert. \hl{[insert explanation of Johannes expertise]} We created gaps in the Psellus validation set by randomly masking spans of consecutive whole words of varying lengths (3-10 characters) and selected 6 examples for each length (48 total).

 Each example has, on average, over 200 words, providing surrounding context to the domain expert. The expert was provided with the title of each example's source and given searchable access to the entire corpus of Greek literature (excluding the source of the example) to aid in their predictions.

 For each of the 48 gaps, the expert made an "expert pre-peek" prediction and then was shown the model's top ten predictions for the same gap along with their probabilities. They were then given the opportunity to revise their prediction or keep their original one, resulting in an "expert post-peek" prediction. In total, the expert spent 7 hours filling the 48 gaps. We consider a prediction correct only if it exactly matches the ground-truth.
 
 \subsubsection{Results \& Discussion}
    \begin{center}
    \begin{tabular}{c|c}
          & Accuracy\\ \hline
        Model (top-1) & 58.3\% \\
        Expert pre-peek & 64.6\% \\
        Model (top-2) & 70.8\% \\
        Expert post-peek & 75.0\% \\
        Model (top-10) & 85.4\% \\
    \end{tabular} 
    \end{center} \\

The results show that the expert's initial predictions were more accurate than the model's top choice. However, the model's accuracy improves greatly when given multiple options, and the expert was able to use these options to improve their own predictions even further.

Previous research (Assael et al.) has demonstrated that language models can enhance the accuracy of graduate students in filling gaps of 1-10 characters in epigraphic texts. Our study evaluates the utility of LMs in assisting domain experts in filling whole-word gaps in a varied literary corpus, with significantly less repetitive and formulaic language compared to inscriptions. The results suggest that even top philologists with extensive familiarity with a specific author and corpus can greatly benefit from using a language model for filling lacunae.
    

\section{Interpretability}\label{sec:attention}
In this section, we provide a preliminary study of the attention weights within the layers of the ancient Greek BERT and find that certain layers, when interpreted as classifiers, function surprisingly well at select grammatical tasks in ancient Greek.

\subsection{Background and literature review}
Tranformers such as BERT have been found to perform remarkably well at many language-based tasks, but it is not exactly clear what enables them to do so. Instead of processing linguistic information in a single, well-understood step, transformers process information through a sequence of stacked attention-heads \cite{BERT}, model components which are not obviously interpretable.

In \cite{englishattention}, it was proposed that some attention-heads of BERT appear to perform surprisingly well when treated as no-training-required classifiers of certain grammatical tasks in English. This has motivated similar studies in several modern languages besides English \cite{italianattention} \cite{languageattention2}.

In this section, we attempt to replicate these results for our ancient Greek BERT model.

\subsubsection{Background: attention}

Roughly speaking, attention-heads are a mechanism for each layer to quantify the extent to which each output token depends on each input token when the input is being processed. For a complete explanation of attention, we defer the reader to \cite{attention}. For our purposes, we only note that BERT contains 12 attention-heads per layer, and 12 layers, for a total of 144 attention-heads.

Given some input sequence, each attention-head computes a set of \textbf{attention weights} dependent on the input sequence, denoted $ \alpha_{ij}$, with one for every input token $i$ and output token $j$. Attention weights lie in the interval $[0,1]$, and attention from each token sums to 1 over the output tokens. Each attention-head produces its output by summing value vectors $v_i$---linear transformations of the input---weighted by attention:
\begin{equation}\label{eqn:lincomb}
    o_i = \sum_{j=1}^n \alpha_{ij} v_j
\end{equation}
Given a specified input sequence and attention-head, we will say that token $i$ \textbf{attends most} to token $j$ if
\[
j = \argmax_{j'} \alpha_{ij'}
\]
Following \cite{englishattention}, we may extend this definition to words which are split-up by tokens in the following way: for attention from a split-up word, we average attention weights, and for attention to a split-up word, we sum attention weights. As the authors of \cite{englishattention} note, these transformations preserve the property that the attention from each word sums to 1.

The authors of \cite{englishattention} observe that for specific attention-heads in BERT and specific dependency relations in English, the dependency of word $i$ on word $j$ is correlated with word $i$ having attending most to word $j$.

\subsection{A case study: the \textgreek{μεν/δε} head}
In this section, we study the behavior of an attention-head that appears to learn the classic \textgreek{μεν..., δε...} grammatical construction in ancient Greek. For broader analysis of the extent to which other dependency relations in ancient Greek are captured by attention-heads, see \autoref{subsec:dependency}.

Many students of ancient Greek will be familiar with the \textgreek{μεν..., δε...} grammatical construction. \textgreek{μεν} and \textgreek{δε} are grammatically classified as particles and are considered notoriously difficult to translate into English. This construction is commonly understood as "on the one hand... (\textgreek{μεν}), on the other hand... (\textgreek{δε})".

The word \textgreek{μεν} is used to introduce a first clause, while the word \textgreek{δε} often answers the \textgreek{μεν} by introducing a secondary clause. The clauses are usually in a parallel construction, meaning they have the same grammatical structure.

Typically, \textgreek{μεν} is followed by a subsequent clause that answers it using \textgreek{δε}. However, in some cases, \textgreek{μεν} stands alone and serves as the adverb "accordingly" or "so." Even more rarely, \textgreek{μεν} is answered in a clause that follows, but not by \textgreek{δε}. Instead, other words like \textgreek{επειτα}, \textgreek{ειτα}, or \textgreek{μην} are used.

We hypothesize that the 5-0 attention head of the network functions as a no-training-required classifier for the word which answers \textgreek{μεν}. If no word answers and the \textgreek{μεν} is adverbial, it attends to itself.

To test this hypothesis, we first consider the distribution of words which \textgreek{μεν} attends to in the 5-0 head. In 99\% of cases, \textgreek{μεν} attends either to \textgreek{δε}\footnote{Here we also include the elided \textgreek{δ'}.} or to itself. 

For further analysis, we distinguish between two types of cases: one in which there is a \textgreek{δε} which appears to answer the \textgreek{μεν}, and one in which there is not---in the latter case, we will see that sometimes \textgreek{μεν} attends to itself, and sometimes it finds a suitable replacement for \textgreek{δε} to answer it. 
\begin{enumerate}
    \item First, we consider only instances of \textgreek{μεν} in which a \textgreek{δε} follows before the next occurrence of \textgreek{μεν}.\footnote{We remark, however, that the criterion we impose here is far from sufficient for determining that this \textgreek{δε} in fact answers \textgreek{μεν}---unfortunately, formally pairing \textgreek{μεν}'s and \textgreek{δε}'s together is not an easy task: while there is often a conceptual link between \textgreek{μεν}'s and the \textgreek{δε}'s which answer them, this is not reflected as a formal dependency relation in treebanks which the authors are aware of.} In 95\% of such instances, \textgreek{μεν} attends to the subsequent \textgreek{δε}.
    
    \item Second, we consider instances in which there is no \textgreek{δε} before the next occurrence of \textgreek{μεν}. Then, 92.2\% of the time, \textgreek{μεν} attends to itself. Another 5.8\% of the time, \textgreek{μεν} attends to a word that has been deemed a rare but viable substitute for \textgreek{δε} by scholars of ancient Greek. These usages are so rare that they were not known to several of the authors of this paper, but are nevertheless grammatically correct and well-documented in the literature.
\end{enumerate}

\begin{center}
    \bf
    Alignment of attention behavior with observations of scholars of ancient Greek grammar
\end{center}

Because the rare exceptions found in the second case may be of interest, we list a few instances here.

\begin{center}
\bf
\textgreek{επειτα} as a substitute for \textgreek{δε} : 
\end{center}

In 5 of the instances when there is no \textgreek{δε} following the \textgreek{μεν}, \textgreek{μεν} attends instead to \textgreek{επειτα} or its etymological root \textgreek{ειτα}. Each word is translatable as ``then'' or ``next'', so it is understandable why they may replace \textgreek{δε} as the word signaling an answer to a preceding \textgreek{μεν}.

This is very well supported by classical literature on the ancient Greek language \cite{denniston} \cite{hoogeveen}. According to Denniston p. 376, in cases where the second clause does not contain a particle such as \textgreek{δε}, the answering clause often contains instead \textgreek{επειτα} or \textgreek{ειτα}, and ``by far the most common type'' is when the \textgreek{μεν} clause contains \textgreek{πρωτος}, translated as ``first.'' Intuitively, if the first clause contains \textgreek{πρωτον μεν}, ``first, on the one hand'', and the second clause contains \textgreek{επειτα δε}, ``then, on the other hand'', the \textgreek{δε} becomes redundant and is easily dropped.

In complete alignment with the theory, in each of the 5 cases in which \textgreek{μεν} attends to \textgreek{επειτα} or \textgreek{ειτα}, \textgreek{πρωτον μεν} occurs. 

\begin{center}
\bf
\textgreek{μην} as a substitute for \textgreek{δε} : 
\end{center}
In 3 of the instances when there is no \textgreek{δε} following the \textgreek{μεν}, \textgreek{μεν} attends instead to \textgreek{μην}. \textgreek{μην} is difficult to translate, but sometimes balances with an opposing statement, translatable as ``yet'' or ``however''.

Indeed, \textgreek{μην} is occasionally used to balance against previous \textgreek{μεν} \cite{denniston}, particularly when used together with the negative \textgreek{ου}, ``not''. Again, the 5-0 attention head aligns completely with the existing theory: every time that \textgreek{μεν} attends to \textgreek{μην}, it is when \textgreek{ου μην} occurs.

\subsection{Ancient Greek dependency relations and BERT}\label{subsec:dependency}
In \autoref{tab:grammar}, we showcase layers of the network which perform surprisingly well as classifiers at select grammatical tasks in ancient Greek. We follow the setup of \cite{englishattention}, which demonstrated similar results in English.


Ancient Greek dependency relations were extracted from the Ancient Greek and Latin Dependency Treebank maintained by the Perseus Digital Library \cite{perseus}. We test the accuracy of all attention heads at reproducing select dependency relations outlined in \autoref{tab:tasks}. Because the library contains works with dates ranging nearly a thousand years (from Hesiod in the 9\textsuperscript{th} century BCE to Athenaeus in the 2\textsuperscript{nd} century CE), we restrict our attention to two authors writing during the same time period, so that our model will have a hope of capturing their grammar: Plato and Thucydides. We find that while no attention-head performs remarkably well at any particular classification of dependency relations used in \cite{perseus}, some layers appear to achieve higher performance if we restrict to certain parts of speech. This suggests that the classifications of dependency relations used in \cite{perseus} may be more broad in nature than those used by \cite{englishattention}.

\begin{table*}
    \centering
    \begin{tabular}{c|c|c}
        Grammatical task & Accuracy & Specialized attention-head\\ \hline
        interjection $\longrightarrow$ vocative & 99\% & (9,1)\\
        \textgreek{μεν} $\longrightarrow$ answering particle, e.g. \textgreek{δε} & 95\% & (5,0) \\
        corresponding particle $\longrightarrow$ optative verb  & 94\% & (1,3)\\
        article $\longrightarrow$ articular infinite & 90\% & (9,1)\\
        attributive article $\longrightarrow$ noun & 86\% & (9,2)\\
        attributive article $\longrightarrow$ substantive adjective & 86\% & (9,2)\\
        attributive adjective $\longrightarrow$ noun & 86\% & (9,2)\\
        noun $\longrightarrow$ genitive noun in attributive position & 84\% & (9,2)\\
        
    \end{tabular}
    \caption{Performance by select attention-heads as no-training-required classifiers of ancient Greek dependency relations.}
    \label{tab:grammar}
\end{table*}

\begin{table*}
    \centering
    \begin{tabular}{c|c}
        Grammatical task & Example \\ \hline
        interjection $\longrightarrow$ vocative & \textgreek{τί νεώτερον , {ὦ} {Σώκρατες} , γέγονεν , ὅτι σὺ τὰς ἐν Λυκείῳ καταλιπὼν διατριβὰς ἐνθάδε νῦν διατρίβεις περὶ τὴν τοῦ βασιλέως στοάν ;}
    \end{tabular}
    \caption{\hl{Todo: add examples here.}}
    \label{tab:tasks}
\end{table*}

\section{Future work}
\label{sec:bibtex}
\hl{[Todo: infill with grant proposal content]}

\section{Conclusion}
\hl{Todo}


\section{\hl{Appendix: Lengthened explanation of the attention mechanism (will not appear in final paper)}}
Deep neural networks such as BERT have been found to perform remarkably well at many language-based tasks, but it is not clear exactly what enables them to do so. Instead of processing linguistic information in a single, well-understood step, deep neural networks process information in a series of steps which are often difficult to interpret. Given a task such as translation, deep neural networks propagate input information---usually numerically-encoded language---through a sequence of intermediate layers, each of which is given the ability to act on its input numbers in a particular mathematical way, until the final layer produces what is---perhaps surprisingly---often a sensible linguistic output.

%Something about black boxes here and deconstructing them

Although it is clear what each layer is doing mathematically, it is often not clear what it is doing at a conceptual level. A priori, the layer's behavior need not align with human intuition for it to do its job accurately.

It is perhaps surprising, then, to discover that some layers do seem to align with human linguistic theory. By investigating the attention maps of BERT, the authors of \cite{englishattention} found that certain layers of BERT perform surprisingly well when treated as classifiers of grammatical tasks in English.

\subsubsection{Background: attention}

Attention maps are a mechanism for each layer to quantify the extent to which each output token depends on each input token when the input is being processed. Attention-like mechanisms have existed for decades, but their popularity was increased dramatically by \cite{attention}, which showed, roughly speaking, that attention maps alone are responsible for much of the success of existing language models, further motivating studies of their behavior.

For every pair of input and output tokens, a given attention map yields a percentage intended to quantify the extent to which the given output token depends on the given input token at the moment that the inputs are processed. This percentage is referred to as the ``attention weight'' between the two tokens, and is given by
\begin{equation}
\alpha_{ij} = \frac{\exp{q_i^\top k_j}}{\sum_{l=1}^n \exp{q_i^\top k_l}}    
\end{equation}
where the vectors $q_i$ and $k_i$ are learned individually as linear transformations of the input \cite{englishattention}. The output is produced by summing value vectors $v_i$---which are again linear transformations of the input---weighted by attention:
\begin{equation}\label{eqn:lincomb}
    o_i = \sum_{j=1}^n \alpha_{ij} v_j
\end{equation}
144 attention maps in total comprise Greek BERT, each of which processes input information in its own way, and, one might hope, learns its own niche feature of ancient Greek grammar.

There are 12 attention maps per layer, each attached to a so-called attention-head, and 12 layers in total. Therefore, in what follows, we will refer to each attention map by its coordinates in terms of layers and attention-heads, e.g. 3-2 for the 3\textsuperscript{rd} layer, 2\textsuperscript{nd} attention head.

\subsubsection{From attention maps to grammatical features}
In the previous section, we defined the attention weight $\alpha_{ij}$ between input token $i$ and output token $j$, a measure which intuitively quantifies how important input token $i$ is for a single one of BERT's 144 attention heads to determine output token $j$.


As described in \autoref{sec:gaps}, for the task of filling gaps in text, BERT is trained with the input and output tokens being largely the same, with the exception that some input tokens are randomly chosen to be replaced by masked tokens, to that end that BERT learns the ability to infer what they are from context. Therefore, it is natural to investigate, for given sentences, the attention weights $\alpha_{ij}$ between tokens $i$ and $j$ of the given sentence.[todo: Horrible explanation here: someone please fix if you think you can do it better. One thought: get rid of all of this explanation of attention and simply cite the fact that attention is a measure which is most important for determining the behavior of the network.]

As in \autoref{eqn:lincomb}, $\alpha_{ij}$ is exactly the extent to which the value of token $j$ is considered when producing the output corresponding to token $i$. The authors of [cite], therefore, ask the natural question: which token $j$ does token $i$ give the most attention to? Mathematically, what is
\[
\argmax_{j\neq i} \alpha_{ij}
\]
With this said, a given attention head can be seen as an object which classifies,\footnote{In other words, determines.} for a given word $i$ in the sentence, which other word $j$ is awarded the most attention by word $i$. 

While it is mathematically possible to frame attention heads as such classifiers, it is far from clear why they should function as classifiers in practice, given that there is no mention of this behavior in the network's training objective. Even if they do function as classifiers, it is even less clear what exactly they should be classifying. 

The hypothesis studied in \cite{englishattention} is that select attention heads classify certain \textbf{dependency relations} between words, as are the subject of study in linguistics. In English, dependency relations are often divided into several types, including those that describe articles or adjectives attending to the nouns they modify, and prepositions attending to their objects.

\subsubsection{Interpretability of BERT in other languages}
In [cite], the authors remark that ``it would be interesting future work to extend our analysis to see if the relations well-captured by attention are similar or different for other languages,'' motivating similar studies in several modern language besides English \cite{italianattention} \cite{languageattention2}.

\subsection{Ancient Greek dependency relations and BERT}

In \autoref{tab:grammar}, we showcase layers of the network which perform surprisingly well as classifiers at select grammatical tasks in ancient Greek. We follow the setup of \cite{englishattention}, which demonstrated similar results in English.

\subsubsection{Methods}
Ancient Greek dependency relations were extracted from the Ancient Greek and Latin Dependency Treebank maintained by the Perseus Digital Library \cite{perseus}. We test the accuracy of all attention heads at reproducing select dependency relations outlined in \autoref{tab:tasks}. Because the library contains works with dates ranging nearly a thousand years (from Hesiod in the 9\textsuperscript{th} century BCE to Athenaeus in the 2\textsuperscript{nd} century CE), we restrict our attention to two authors writing during the same time period, so that our model will have a hope of capturing their grammar: Plato and Thucydides.

Having found a few layers which appear to be specialized to certain dependency relations, we concentrate on a particular layer which seems to have learned an iconic grammatical relationship in ancient Greek: \textgreek{μεν/δε} construction.


\section*{Acknowledgements}
We are grateful to Kasia Kobalczyk, Simon Babb, and Karthik Narasimhan for extremely helpful conversations.

% Entries for the entire Anthology, followed by custom entries
\begin{thebibliography}{acl_natbib}
\bibitem{graziosi}
Barbara Graziosi, Johannes Haubold, Charlie Cowen-Breen, and Creston Brooks. 2023. Machine Learning and the Future of Philology: A case study. Transactions of the American Philological Association. To appear.

\bibitem{joshi}
Mandar Joshi, Danqi Chen, Yinhan Liu, Daniel S. Weld, Luke Zettlemoyer, and Omer Levy. 2020. SpanBERT: Improving Pre-training by Representing and Predicting Spans. Transactions of the Association for Computational Linguistics, 8:64–77.
\bibitem{shen}
Tianxiao Shen, Victor Quach, Regina Barzilay, and Tommi Jaakkola. 2020. Blank Language Models. In Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), pages 5186–5198, Online. Association for Computational Linguistics.
\bibitem{assael_pythia}
Yannis Assael, Thea Sommerschield, and Jonathan
Prag. 2019. Restoring ancient text using deep learning: a case study on Greek epigraphy. In Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP), pages 6368–6375.
\bibitem{burns}
David Bamman and Patrick J. Burns. 2020. Latin BERT: A Contextual Language Model for Classical Philology. CoRR, abs/2009.10053.
\bibitem{assael_ithaca}
Assael, Y., Sommerschield, T., Shillingford, B. et al. Restoring and attributing ancient texts using deep neural networks. Nature 603, 280–283 (2022).
\bibitem{min}
Min, Sewon, et al. "Nonparametric Masked Language Modeling." arXiv preprint arXiv:2212.01349 (2022).
\bibitem{englishattention}
Kevin Clark, Urvashi Khandelwal, Omer Levy, and Christopher D. Manning. 2019. What Does BERT Look at? An Analysis of BERT’s Attention. In Proceedings of the 2019 ACL Workshop BlackboxNLP: Analyzing and Interpreting Neural Networks for NLP, pages 276–286, Florence, Italy. Association for Computational Linguistics.

\bibitem{italianattention}
Guarasci, R., Silvestri, S., De Pietro, G. et al. Assessing BERT’s ability to learn Italian syntax: a study on null-subject and agreement phenomena. J Ambient Intell Human Comput 14, 289–303 (2023). https://doi.org/10.1007/s12652-021-03297-4

\bibitem{languageattention2}
Ravishankar V., Kulmizev A., Abdou M., Søgaard A., Nivre J.
Attention can reflect syntactic structure (if you let it)
Proceedings of the 16th Conference of the European Chapter of the Association for Computational Linguistics: Main Volume, Association for Computational Linguistics, Online (2021), pp. 3031-3045

\bibitem{attention}
Ashish Vaswani, Noam Shazeer, Niki Parmar, Jakob Uszkoreit, Llion Jones, Aidan N. Gomez, Łukasz Kaiser, and Illia Polosukhin. 2017. Attention is all you need. In Proceedings of the 31st International Conference on Neural Information Processing Systems (NIPS'17). Curran Associates Inc., Red Hook, NY, USA, 6000–6010.

\bibitem{perseus}
Bamman, D., Crane, G. (2011). The Ancient Greek and Latin Dependency Treebanks. In: Sporleder, C., van den Bosch, A., Zervanou, K. (eds) Language Technology for Cultural Heritage. Theory and Applications of Natural Language Processing. Springer, Berlin, Heidelberg.

\bibitem{denniston}
Denniston, J.D. and Dover, K.J. (2005) The greek particles. London: Bristol Classical Press. 

\bibitem{hoogeveen}
Hoogeveen, H. and Seager, J. (1829) Greek particles. London: Valpy.

\bibitem{singh}
Singh, Pranaydeep, Gorik Rutten, and Els Lefever. "A pilot study for BERT language modelling and morphological analysis for ancient and medieval Greek." 5th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature, co-located with EMNLP 2021. Association for Computational Linguistics, 2021.

\bibitem{newtestament}
Mason Jones, Francesco Romano and Abidalrahman Mohd. 2022. Machine Learning in Textual Criticism: An examination of the performance of supervised machine learning algorithms in reconstructing the text of the Greek New Testament. In 2022 7th International Conference on Machine Learning Technologies (ICMLT) (ICMLT 2022), March 11-13, 2022, Rome, Italy. ACM, New York, NY, USA, 8 Pages.

\bibitem{scribalsimulation}
Mees Gelein. (2021) Simulating Mistakes.

\bibitem{ood}
Gangal, Varun \& Arora, Abhinav \& Einolghozati, Arash & Gupta, Sonal. (2020). Likelihood Ratios and Generative Classifiers for Unsupervised Out-of-Domain Detection in Task Oriented Dialog. Proceedings of the AAAI Conference on Artificial Intelligence. 34. 7764-7771. 10.1609/aaai.v34i05.6280. 

\bibitem{BERT}
Jacob Devlin, Ming-Wei Chang, Kenton Lee, Kristina Toutanova:
BERT: Pre-training of Deep Bidirectional Transformers for Language Understanding. NAACL-HLT (1) 2019: 4171-4186

\end{thebibliography}

\end{document}

